Can Uranus and Neptune form concurrently via pebble, gas and planetesimal accretion?

The origin of Uranus and Neptune has long been challenging to explain, due to the large orbital distances from the Sun. After a planetary embryo has been formed, the main accretion processes are likely pebble, gas and planetesimal accretion. Previous studies of Uranus and Neptune formation typically don't consider all three processes; and furthermore, do not investigate how the formation of the outer planet impacts the inner planet. In this paper we study the concurrent formation of Uranus and Neptune via both pebble, gas and planetesimal accretion. We use a dust-evolution model to predict the size and mass flux of pebbles, and derive our own fit for gas accretion. We do not include migration, but consider a wide range of formation locations between 12 and 40au. If the planetary embryos form at the same time and with the same mass, our formation model with an evolving dust population is unable to produce Uranus and Neptune analogues. This is because the mass difference between the planets and the H-He mass fractions become too high. However, if the outer planetary embryo forms earlier and/or more massive than the inner embryo, the two planets do form in a few instances when the disk is metal-rich and dissipates after a few Myr. Furthermore, our study suggests that in-situ formation is rather unlikely. Nethertheless, giant impacts and/or migration could potentially aid in the formation, and future studies including these processes could bring us one step closer to understanding how Uranus and Neptune formed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
